The optical properties of three type II supernovae: 2014cx, 2014cy and 2015cz

We present the photometric and spectroscopic analysis of three Type II SNe: 2014cx, 2014cy and 2015cz. SN 2014cx is a conventional Type IIP with a shallow slope (0.2 mag/50d) and an atypical short plateau ($\sim$86 d). SNe 2014cy and 2015cz show relatively large decline rates (0.88 and 1.64 mag/50d, respectively) at early times before settling to the plateau phase, unlike the canonical Type IIP/L SN light curves. All of them are normal luminosity SN II with an absolute magnitude at mid-plateau of M$_{V,14cx}^{50}$=$-$16.6$\pm$0.4$\,\rm{mag}$, M$_{V,14cy}^{50}$=$-$16.5$\,\pm\,$0.2$\,\rm{mag}$ and M$_{V,15cz}^{50}$=$-$17.4$\,\pm\,$0.3$\,\rm{mag}$. A relatively broad range of $^{56}$Ni masses is ejected in these explosions (0.027-0.070 M$_\odot$). The spectra show the classical evolution of Type II SNe, dominated by a blue continuum with broad H lines at early phases and narrower metal lines with P Cygni profiles during the plateau. High-velocity H I features are identified in the plateau spectra of SN 2014cx at 11600 km s$^{-1}$, possibly a sign of ejecta-circumstellar interaction. The spectra of SN 2014cy exhibit strong absorption profile of H I similar to normal luminosity events whereas strong metal lines akin to sub-luminous SNe. The analytical modelling of the bolometric light curve of the three events yields similar radii for the three objects within errors (478, 507 and 608 R$_\odot$ for SNe 2014cx, 2014cy and 2015cz, respectively) and a range of ejecta masses (15.0, 22.2 and 18.7 M$_\odot$ for SNe 2014cx, 2014cy and 2015cz), and a modest range of explosion energies (3.3 - 6.0 foe where 1 foe = 10$^{51}$ erg).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
